Knowledge-Based Distant Regularization in Learning Probabilistic Models

Exploiting the appropriate inductive bias based on the knowledge of data is essential for achieving good performance in statistical machine learning. In practice, however, the domain knowledge of interest often provides information on the relationship of data attributes only distantly, which hinders direct utilization of such domain knowledge in popular regularization methods. In this paper, we propose the knowledge-based distant regularization framework, in which we utilize the distant information encoded in a knowledge graph for regularization of probabilistic model estimation. In particular, we propose to impose prior distributions on model parameters specified by knowledge graph embeddings. As an instance of the proposed framework, we present the factor analysis model with the knowledge-based distant regularization. We show the results of preliminary experiments on the improvement of the generalization capability of such model.

==> summary_rain_dim5_triplerates.txt <==
0 -654.7927 6.2751
20 -653.3864 6.2547
40 -657.4568 4.5048
60 -664.2831 4.6589
80 -666.5168 5.0793
100 -667.6168 4.0777

==> summary_rain_dim5_trterates_triple0.txt <==
20 -589.4664 11.1302
40 -599.0968 10.1184
60 -654.7927 6.2751
80 -660.5792 8.9457

==> summary_rain_dim5_trterates_triple100.txt <==
20 -558.7455 21.7654
40 -581.7064 8.4120
60 -667.6168 4.0777
80 -682.1171 3.3022

==> summary_rain_random_dim5_triplerates.txt <==
0 -665.6364 5.7551
20 -671.6284 7.4166
40 -677.1747 4.1069
60 -681.3673 6.7339
80 -689.2159 2.7048
100 -686.5524 8.1559

==> summary_rain_random_dim5_trterates_triple0.txt <==
20 -664.9615 10.9739
40 -666.0558 5.4355
60 -665.6364 5.7551
80 -665.2330 13.4224

==> summary_rain_random_dim5_trterates_triple100.txt <==
20 -684.0939 5.5819
40 -684.3445 7.0714
60 -686.5524 8.1559
80 -688.9763 4.4771
